Dual-Rate Force-Image Control with Model-Based Orientation Limits for Robotic Ultrasound

Robotic ultrasound couples a high-rate contact-force loop with slower, delayed image feedback, so image-guided ultrasound probe rotation can perturb contact force before the resulting image response is observed. We derive a closed-form orientation-rate limit that bounds the modeled rotation-induced estimated-force excursion over a finite horizon while accounting for disturbance rejection by the fast force loop. The limit depends on local contact stiffness, force-loop gains, a conservative rotation-to-force gain bound, the excursion budget, and the prediction horizon. We implement this model in a dual-rate controller with timestamp-based delay reconstruction and joint-torque-based force estimation, and evaluate it on a curved gelatin phantom using paired controller comparisons and component ablations. Relative to unconstrained image guidance, the proposed rate-limited controller reduced first-second root-mean-square (RMS) estimated-force error by 0.40 N while increasing cue-convergence time by 0.94 s. A fixed rate cap near the analytically predicted ceiling produced no resolvable difference in force error and converged 0.32 s faster, indicating that the principal practical value of the model is the rate-design rule rather than online prediction. Delay reconstruction had no resolvable effect at the tested latency. A single-subject popliteal scan demonstrated feasibility, although the image cue was noise-limited on heterogeneous tissue.

==> used.txt <==
li2021overview
salcudean2022
jiang2023review
bi2024
munir2025
han2025clinical
abolmaesumi2002
chatelain2015
jiang2020normal
jiang2021force
ma2022asee
piedra2026
jiang2022tubular
akbari2021
zakeri2025
hase2020
ning2021rl
jiang2025ultrabot
duan2025safe
li2026trajectory
qian2026symmetry
featherstone2008
brokate1996
karamalis2012

